Jellyfish galaxies with the IllustrisTNG simulations: I. Gas-stripping phenomena in the full cosmological context

We use IllustrisTNG, a suite of gravity and MHD simulations, to study the demographics and properties of jellyfish galaxies in the full cosmological context. By jellyfish galaxies, we mean satellites orbiting in massive groups and clusters that exhibit highly asymmetric distributions of gas and gas tails. We use the TNG100 run and select galaxies at redshifts $z\le0.6$ with stellar mass exceeding $10^{9.5}{\rm M_\odot}$ and with host halo masses of $10^{13}-10^{14.6}\,{\rm M_\odot}$. Among more than about 6000 (2600) galaxies with stars (and some gas), we identify 800 jellyfish galaxies by visually inspecting their gas and stellar mass maps in random projections. About $31\%$ of cluster satellites are found with signatures of ram-pressure stripping and gaseous tails stemming from the main luminous bodies. This is a lower limit, since the random orientation entails a loss of about $30\%$ of galaxies that in an optimal projection would otherwise be identified as jellyfish. The connection with ram-pressure stripping is further confirmed by a series of findings: jellyfish galaxies are more frequent at intermediate and large cluster-centric distances ($r/R_{\rm 200c}\gtrsim 0.25$); they move through the ICM with larger bulk velocities and Mach numbers than the general cluster population, typically orbiting supersonically and experiencing larger ram pressures. Furthermore, the gaseous tails usually extend in opposite directions to the galaxy trajectory, with no relation between tail orientation and the host's center. The frequency of jellyfish galaxies shows a very weak dependence on redshift $(0\le z\le0.6)$ but larger fractions of disturbed gaseous morphologies occur in more massive hosts and at smaller satellite masses. Finally, jellyfish galaxies are late infallers ($< 2.5-3$ Gyrs ago, at $z=0$) and the emergence of gaseous tails correlates well with the presence of bow shocks in the ICM.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
